Characterizing variation bounding in discrete-time Hankel operators

We investigate the $k$-variation bounding property of the discrete-time Hankel operator, i.e., its invariance under the set of signals with a variation (number of sign changes) of at most $k$. Building on existing sign-consistency criteria, it is shown that this property is equivalent to the external positivity of $k+1$ explicitly realized linear discrete-time systems. Thus, making the property tractable via numerical and analytic certificates. We also derive dominant-pole restrictions for the case of $k=1$. A three-node thermal example illustrates the results and distinguishes variation bounding from variation diminishing.

==> impulse_response.txt <==
1	-0.0737051439014294
2	-0.0331044812903057
3	-0.00581352525697115
4	0.0124395495911676
5	0.0244270649821285
6	0.0320337790562568
7	0.0365737189492505
8	0.0389745516808717
9	0.0398948130190634
10	0.0398027678115977
11	0.0390311786174778
12	0.0378159874844573
13	0.0363238691188313
14	0.034671938891843
15	0.0329418768208063
16	0.0311900578308344
17	0.0294548189859513
18	0.0277616719799016
19	0.026127040260995
20	0.0245609366262088
21	0.0230688799302095
22	0.0216532654528476
23	0.0203143430678763
24	0.0190509139614377
25	0.0178608254676974
26	0.0167413211820349
27	0.0156892874101065
28	0.0147014254399078
29	0.0137743708090015
30	0.01290477476428
31	0.0120893588186662
32	0.0113249502248686
33	0.0106085039706538
34	0.00993711530867121
35	0.00930802569102969
36	0.00871862415833111
37	0.00816644564399676
38	0.00764916723226936
39	0.00716460310538005
40	0.00671069869835904
41	0.00628552442464091
42	0.00588726922457917
43	0.00551423410974418
44	0.0051648258194543
45	0.00483755066593077
46	0.00453100861613838
47	0.00424388763844742
48	0.0039749583283364
49	0.00372306881773404
50	0.0034871399660404


==> sigma_km_response.txt <==
1	0.000667419965860548
2	0.00110931253078609
3	0.00138859550289671
4	0.00155240897937005
5	0.00163520957873931
6	0.00166187094545998
7	0.00165022061757321
8	0.00161297163805916
9	0.00155914865432218
10	0.0014951258770357
11	0.0014253773503065
12	0.00135301739972899
13	0.00128018921911705
14	0.00120834395583362
15	0.00113844098604568
16	0.00107109152419316
17	0.00100666151150882
18	0.000945345252897433
19	0.000887218047886176
20	0.000832273742100055
21	0.000780451458023007
22	0.000731654564966157
23	0.00068576408649531
24	0.000642648124297125
25	0.000602168432427111
26	0.000564184956078438
27	0.000528558919212849
28	0.000495154880284473
29	0.00046384205666609
30	0.00043449513317614
31	0.000406994708903116
32	0.000381227492576066
33	0.000357086325180029
34	0.000334470085873896
35	0.000313283521027303
36	0.000293437024550522
37	0.000274846389351584
38	0.000257432543787168
39	0.000241121282709402
40	0.00022584299966878
41	0.000211532424668791
42	0.000198128370332306
43	0.00018557348825507
44	0.000173814036559885
45	0.000162799659134098
46	0.000152483176667077
47	0.000142820389355855
48	0.000133769890982236
49	0.000125292893958936
50	0.000117353064878323


==> sigma_vals_consecutive.txt <==
1	0.000445601912614078
2	0.000296749753258397
3	0.000198195720478318
4	0.000132774391213628
5	8.91347404170623e-05
6	5.9913999832814e-05
7	4.03010747111772e-05
8	2.71187526060168e-05
9	1.82519348593173e-05
10	1.22854857696408e-05
11	8.26986056618178e-06
12	5.56692435206532e-06
13	3.74746933343661e-06
14	2.52268867644001e-06
15	1.69820696137186e-06
16	1.14318959338321e-06
17	7.69566663694317e-07
18	5.18053244000354e-07
19	3.48740696556645e-07
20	2.34763677563571e-07
21	1.58037153000027e-07
22	1.06386739837287e-07
23	7.1616947805536e-08
24	4.82107755958876e-08
25	3.24543136915717e-08
26	2.18474493625309e-08
27	1.47071680051111e-08
28	9.90050541868401e-09
29	6.66477785025289e-09
30	4.48656527299428e-09
31	3.02024589594026e-09
32	2.03315559165395e-09
33	1.36867056601808e-09
34	9.21355515525753e-10
35	6.20233975266417e-10
36	4.17526326800864e-10
37	2.8106850079767e-10
38	1.89208433264492e-10
39	1.27370484834866e-10
40	8.57426919464603e-11
41	5.77198809579577e-11
42	3.88556106901936e-11
43	2.61566458047199e-11
44	1.76080135558452e-11
45	1.18532836242667e-11
46	7.97934032886223e-12
47	5.37149654914685e-12
48	3.61595996515298e-12
49	2.43417571806239e-12
50	1.63862749684892e-12

